Accelerating Diffusion Sampling via Exploiting Local Transition Coherence

Text-based diffusion models have made significant breakthroughs in generating high-quality images and videos from textual descriptions. However, the lengthy sampling time of the denoising process remains a significant bottleneck in practical applications. Previous methods either ignore the statistical relationships between adjacent steps or rely on attention or feature similarity between them, which often only works with specific network structures. To address this issue, we discover a new statistical relationship in the transition operator between adjacent steps, focusing on the relationship of the outputs from the network. This relationship does not impose any requirements on the network structure. Based on this observation, we propose a novel training-free acceleration method called LTC-Accel, which uses the identified relationship to estimate the current transition operator based on adjacent steps. Due to no specific assumptions regarding the network structure, LTC-Accel is applicable to almost all diffusion-based methods and orthogonal to almost all existing acceleration techniques, making it easy to combine with them. Experimental results demonstrate that LTC-Accel significantly speeds up sampling in text-to-image and text-to-video synthesis while maintaining competitive sample quality. Specifically, LTC-Accel achieves a speedup of 1.67-fold in Stable Diffusion v2 and a speedup of 1.55-fold in video generation models. When combined with distillation models, LTC-Accel achieves a remarkable 10-fold speedup in video generation, allowing real-time generation of more than 16FPS.

==> Rebuttal_Fig_and_Data/ays.csv <==
Step,Actual,ImageReward
20,20,0.16318321711494355
20,15,0.15096489753137576
30,30,0.1901330420449376
30,20,0.21305280066886917

==> Rebuttal_Fig_and_Data/dpmv3_angle_max.csv <==
Step,Angle
2,0.8582248091697693
3,0.6966658234596252
4,0.5658446550369263
5,0.9138579368591309
6,0.9432758092880249
7,0.8410662412643433
8,1.0750700235366821
9,1.0189507007598877
10,0.9610012769699097
11,1.0468692779541016
12,0.8406950831413269
13,0.6258296370506287
14,0.5224675536155701
15,0.5434215068817139
16,0.6742715835571289
17,0.5366270542144775
18,0.5384969115257263
19,0.4609116315841675
20,0.8616198301315308
21,0.5903707146644592
22,0.3418055474758148
23,0.2668103277683258
24,0.3923354744911194
25,0.490965336561203
26,0.2928009331226349
27,0.23974961042404175
28,0.3012213706970215
29,0.21240422129631042
30,0.29442259669303894
31,0.34240463376045227
32,0.2710866928100586
33,0.3287994861602783
34,0.11562314629554749
35,0.07992801815271378
36,0.10710343718528748
37,0.11682487279176712
38,0.09083644300699234
39,0.09648563712835312
40,0.08086981624364853
41,0.09329427033662796
42,0.09681054204702377
43,0.08456979691982269
44,0.10424347966909409
45,0.11919115483760834
46,0.1304975003004074
47,0.14021837711334229
48,0.16328774392604828
49,0.2303755134344101


==> Rebuttal_Fig_and_Data/dpmv3_angle_mean.csv <==
Step,Angle
2,0.32788307016546075
3,0.30484006757085974
4,0.3323422223329544
5,0.45228222757577896
6,0.5392408357425169
7,0.5537803674286063
8,0.5298829268325459
9,0.48900038410316815
10,0.462769821963527
11,0.42919479649175296
12,0.44888829439878464
13,0.39573443748734216
14,0.30148586156693374
15,0.29220659692179074
16,0.3186055279590867
17,0.2534288357604634
18,0.24624977260828018
19,0.2488139427521012
20,0.27368254925717006
21,0.23011356829242272
22,0.153284470804713
23,0.13040251657366753
24,0.15924485738981853
25,0.16492520374330608
26,0.12348129024559801
27,0.10843353007327426
28,0.1253539574417201
29,0.10740631886503914
30,0.11283944530243223
31,0.10947692665186795
32,0.10018551857634024
33,0.1056774990125136
34,0.06703350523656065
35,0.06360568072308194
36,0.07504429160193964
37,0.07393931986933405
38,0.068109574473717
39,0.06953821754591032
40,0.07034698230299083
41,0.08016426319425757
42,0.08539842441678047
43,0.07763534547253088
44,0.09552227705717087
45,0.10786092044277625
46,0.11342857507142154
47,0.12735644965009255
48,0.1493318168954416
49,0.2068020450797948


==> Rebuttal_Fig_and_Data/dpmv3_angle_min.csv <==
Step,Angle
2,0.14001651108264923
3,0.13707038760185242
4,0.16639302670955658
5,0.21039418876171112
6,0.2657071352005005
7,0.27989983558654785
8,0.26605647802352905
9,0.23243308067321777
10,0.18436048924922943
11,0.09272566437721252
12,0.12408284097909927
13,0.11597754806280136
14,0.1147071123123169
15,0.13205388188362122
16,0.15847322344779968
17,0.13055336475372314
18,0.10895373672246933
19,0.12112445384263992
20,0.11432945728302002
21,0.07201842963695526
22,0.055540408939123154
23,0.059043172746896744
24,0.06822945922613144
25,0.06834214925765991
26,0.06409404426813126
27,0.06758823990821838
28,0.07947134226560593
29,0.05593734607100487
30,0.05930320546030998
31,0.05667871981859207
32,0.05538234859704971
33,0.06083323433995247
34,0.048615142703056335
35,0.053737375885248184
36,0.059913527220487595
37,0.05895017087459564
38,0.05837475135922432
39,0.06047531217336655
40,0.0624452605843544
41,0.07101662456989288
42,0.07625214010477066
43,0.07001669704914093
44,0.08587158471345901
45,0.09476138651371002
46,0.10077957808971405
47,0.11345147341489792
48,0.1323324292898178
49,0.17861677706241608


==> Rebuttal_Fig_and_Data/interval_and_bias.csv <==
Step,Start,Actual,ImageReward,Bias
40,40,40,0.4131923627264332,0
40,2,21,0.3352907943807077,0
40,6,23,0.3483917866908014,0
40,10,25,0.40142159098340197,0
40,14,27,0.4226344387261197,0
40,2,21,0.41347503241128286,0.05

==> Rebuttal_Fig_and_Data/video_ltc.csv <==
Step,Background_Consistency,Imaging_Quality,Aesthetic_Quality,Temporal_Flickering
14, 0.962, 0.538, 0.472, 0.960
19, 0.966, 0.576, 0.495, 0.960
26, 0.968, 0.598, 0.501, 0.957

==> Rebuttal_Fig_and_Data/video_org.csv <==
Step,Background_Consistency,Imaging_Quality,Aesthetic_Quality,Temporal_Flickering
20, 0.967, 0.538, 0.486, 0.963
30, 0.970, 0.585, 0.504, 0.962
40, 0.969, 0.604, 0.509, 0.958

==> sec/Data/angle.csv <==
Timestep,Angle
2,0.146728515625
3,0.139892578125
4,0.12890625
5,0.11700439453125
6,0.1082763671875
7,0.098876953125
8,0.09381103515625
9,0.1082763671875
10,0.10369873046875
11,0.08843994140625
12,0.08843994140625
13,0.06988525390625
14,0.0765380859375
15,0.06988525390625
16,0.0625
17,0.0625
18,0.0765380859375
19,0.06988525390625
20,0.0625
21,0.05413818359375
22,0.06988525390625
23,0.06988525390625
24,0.0625
25,0.06988525390625
26,0.0765380859375
27,0.098876953125
28,0.1326904296875
29,0.3525390625


==> sec/Data/angle_data.csv <==
Timestep,Angle
2,0.75390625
3,0.359619140625
4,0.290771484375
5,0.265869140625
6,0.25830078125
7,0.17138671875
8,0.098876953125
9,0.09381103515625
10,0.08843994140625
11,0.08270263671875
12,0.0765380859375
13,0.0625
14,0.0625
15,0.0625
16,0.05413818359375
17,0.06988525390625
18,0.0625
19,0.0625
20,0.06988525390625
21,0.08270263671875
22,0.10369873046875
23,0.10369873046875
24,0.08843994140625
25,0.0625
26,0.044189453125
27,0.0625
28,0.06988525390625
29,0.06988525390625
30,0.08270263671875
31,0.0765380859375
32,0.06988525390625
33,0.06988525390625
34,0.0625
35,0.06988525390625
36,0.10369873046875
37,0.12109375
38,0.1595458984375
39,0.57568359375


==> sec/Data/angle_data_0.csv <==
Timestep,Angle
2,0.75390625
3,0.359619140625
4,0.290771484375
5,0.265869140625
6,0.25830078125
7,0.17138671875
8,0.098876953125
9,0.09381103515625
10,0.08843994140625
11,0.08270263671875
12,0.0765380859375
13,0.0625
14,0.0625
15,0.0625
16,0.05413818359375
17,0.06988525390625
18,0.0625
19,0.0625
20,0.06988525390625
21,0.08270263671875
22,0.10369873046875
23,0.10369873046875
24,0.08843994140625
25,0.0625
26,0.044189453125
27,0.0625
28,0.06988525390625
29,0.06988525390625
30,0.08270263671875
31,0.0765380859375
32,0.06988525390625
33,0.06988525390625
34,0.0625
35,0.06988525390625
36,0.10369873046875
37,0.12109375
38,0.1595458984375
39,0.57568359375


==> sec/Data/angle_data_1.csv <==
Timestep,Angle
2,0.62841796875
3,0.39404296875
4,0.187744140625
5,0.1929931640625
6,0.1563720703125
7,0.143310546875
8,0.1251220703125
9,0.214599609375
10,0.1741943359375
11,0.1595458984375
12,0.1824951171875
13,0.221435546875
14,0.234375
15,0.1929931640625
16,0.08843994140625
17,0.08270263671875
18,0.08843994140625
19,0.09381103515625
20,0.08270263671875
21,0.06988525390625
22,0.08270263671875
23,0.06988525390625
24,0.0765380859375
25,0.0765380859375
26,0.06988525390625
27,0.05413818359375
28,0.06988525390625
29,0.06988525390625
30,0.0765380859375
31,0.0625
32,0.0625
33,0.05413818359375
34,0.0625
35,0.06988525390625
36,0.0765380859375
37,0.11700439453125
38,0.1563720703125
39,0.4931640625


==> sec/Data/angle_data_2.csv <==
Timestep,Angle
2,0.69970703125
3,0.343994140625
4,0.53466796875
5,0.57568359375
6,0.326171875
7,0.30078125
8,0.310546875
9,0.2486572265625
10,0.1563720703125
11,0.146728515625
12,0.16259765625
13,0.16259765625
14,0.143310546875
15,0.12109375
16,0.10369873046875
17,0.1082763671875
18,0.08270263671875
19,0.06988525390625
20,0.06988525390625
21,0.0765380859375
22,0.06988525390625
23,0.0625
24,0.05413818359375
25,0.05413818359375
26,0.044189453125
27,0.0765380859375
28,0.06988525390625
29,0.05413818359375
30,0.05413818359375
31,0.05413818359375
32,0.0765380859375
33,0.08270263671875
34,0.08843994140625
35,0.08270263671875
36,0.098876953125
37,0.08270263671875
38,0.143310546875
39,0.51025390625


==> sec/Data/angle_data_3.csv <==
Timestep,Angle
2,0.431884765625
3,0.405517578125
4,0.4501953125
5,0.287353515625
6,0.202880859375
7,0.1563720703125
8,0.12890625
9,0.1326904296875
10,0.11700439453125
11,0.11700439453125
12,0.1251220703125
13,0.143310546875
14,0.12109375
15,0.098876953125
16,0.11700439453125
17,0.11700439453125
18,0.098876953125
19,0.098876953125
20,0.08270263671875
21,0.06988525390625
22,0.0625
23,0.0625
24,0.0625
25,0.05413818359375
26,0.06988525390625
27,0.05413818359375
28,0.05413818359375
29,0.05413818359375
30,0.05413818359375
31,0.0625
32,0.05413818359375
33,0.0625
34,0.0625
35,0.06988525390625
36,0.0765380859375
37,0.08843994140625
38,0.146728515625
39,0.51220703125


==> sec/Data/angle_data_4.csv <==
Timestep,Angle
2,0.338134765625
3,0.385009765625
4,0.339599609375
5,0.37060546875
6,0.365234375
7,0.343994140625
8,0.361083984375
9,0.254638671875
10,0.197998046875
11,0.10369873046875
12,0.098876953125
13,0.098876953125
14,0.10369873046875
15,0.143310546875
16,0.1563720703125
17,0.1824951171875
18,0.12109375
19,0.12890625
20,0.1082763671875
21,0.08270263671875
22,0.06988525390625
23,0.06988525390625
24,0.0765380859375
25,0.0765380859375
26,0.06988525390625
27,0.0625
28,0.0625
29,0.0625
30,0.05413818359375
31,0.044189453125
32,0.05413818359375
33,0.06988525390625
34,0.0625
35,0.0625
36,0.0765380859375
37,0.10369873046875
38,0.143310546875
39,0.498291015625


==> sec/Data/angle_data_5.csv <==
Timestep,Angle
2,0.252685546875
3,0.312255859375
4,0.458984375
5,0.64892578125
6,0.2076416015625
7,0.177001953125
8,0.197998046875
9,0.275146484375
10,0.2364501953125
11,0.2301025390625
12,0.17138671875
13,0.143310546875
14,0.139892578125
15,0.143310546875
16,0.12109375
17,0.11700439453125
18,0.1082763671875
19,0.08843994140625
20,0.0765380859375
21,0.06988525390625
22,0.09381103515625
23,0.0765380859375
24,0.0625
25,0.0625
26,0.0625
27,0.044189453125
28,0.0625
29,0.05413818359375
30,0.05413818359375
31,0.06988525390625
32,0.05413818359375
33,0.0625
34,0.0625
35,0.06988525390625
36,0.0765380859375
37,0.08270263671875
38,0.1500244140625
39,0.521484375


==> sec/Data/angle_data_6.csv <==
Timestep,Angle
2,0.27685546875
3,0.333740234375
4,0.254638671875
5,0.3232421875
6,0.22802734375
7,0.30078125
8,0.17138671875
9,0.16259765625
10,0.1363525390625
11,0.1363525390625
12,0.098876953125
13,0.08270263671875
14,0.0765380859375
15,0.0765380859375
16,0.0765380859375
17,0.08270263671875
18,0.11273193359375
19,0.09381103515625
20,0.08270263671875
21,0.06988525390625
22,0.0765380859375
23,0.06988525390625
24,0.06988525390625
25,0.0625
26,0.06988525390625
27,0.05413818359375
28,0.05413818359375
29,0.05413818359375
30,0.044189453125
31,0.05413818359375
32,0.0625
33,0.06988525390625
34,0.0625
35,0.0625
36,0.0625
37,0.08270263671875
38,0.12890625
39,0.47412109375


==> sec/Data/angle_data_7.csv <==
Timestep,Angle
2,0.76513671875
3,0.382568359375
4,0.35546875
5,0.297607421875
6,0.320068359375
7,0.238525390625
8,0.1929931640625
9,0.146728515625
10,0.1326904296875
11,0.10369873046875
12,0.10369873046875
13,0.09381103515625
14,0.1251220703125
15,0.10369873046875
16,0.098876953125
17,0.10369873046875
18,0.09381103515625
19,0.10369873046875
20,0.10369873046875
21,0.0765380859375
22,0.0625
23,0.06988525390625
24,0.0765380859375
25,0.0625
26,0.05413818359375
27,0.06988525390625
28,0.05413818359375
29,0.06988525390625
30,0.08270263671875
31,0.0765380859375
32,0.0625
33,0.05413818359375
34,0.0625
35,0.06988525390625
36,0.08843994140625
37,0.11700439453125
38,0.143310546875
39,0.482666015625


==> sec/Data/angle_data_8.csv <==
Timestep,Angle
2,0.37451171875
3,0.57373046875
4,0.460205078125
5,0.63232421875
6,0.66650390625
7,0.438720703125
8,0.26025390625
9,0.339599609375
10,0.45458984375
11,0.476318359375
12,0.4091796875
13,0.30908203125
14,0.22802734375
15,0.22802734375
16,0.1595458984375
17,0.11700439453125
18,0.12890625
19,0.1326904296875
20,0.12109375
21,0.11273193359375
22,0.09381103515625
23,0.08270263671875
24,0.0765380859375
25,0.06988525390625
26,0.06988525390625
27,0.06988525390625
28,0.08843994140625
29,0.06988525390625
30,0.0765380859375
31,0.05413818359375
32,0.05413818359375
33,0.06988525390625
34,0.06988525390625
35,0.0765380859375
36,0.06988525390625
37,0.08270263671875
38,0.139892578125
39,0.489013671875


==> sec/Data/angle_data_9.csv <==
Timestep,Angle
2,0.3525390625
3,0.275146484375
4,0.2169189453125
5,0.225830078125
6,0.24462890625
7,0.273193359375
8,0.30078125
9,0.1251220703125
10,0.11700439453125
11,0.1251220703125
12,0.139892578125
13,0.1082763671875
14,0.10369873046875
15,0.11700439453125
16,0.11273193359375
17,0.08843994140625
18,0.08843994140625
19,0.0765380859375
20,0.06988525390625
21,0.0765380859375
22,0.0765380859375
23,0.0625
24,0.0625
25,0.0625
26,0.05413818359375
27,0.05413818359375
28,0.06988525390625
29,0.05413818359375
30,0.0625
31,0.0625
32,0.06988525390625
33,0.0625
34,0.06988525390625
35,0.0625
36,0.0765380859375
37,0.098876953125
38,0.143310546875
39,0.51123046875


==> sec/Data/angle_max.csv <==
Timestep,Angle
2,0.5869140625
3,0.69970703125
4,0.461181640625
5,0.461181640625
6,0.54150390625
7,0.4794921875
8,0.321533203125
9,0.51513671875
10,0.460205078125
11,0.6708984375
12,0.2236328125
13,0.2076416015625
14,0.2076416015625
15,0.16845703125
16,0.1741943359375
17,0.1531982421875
18,0.10369873046875
19,0.1531982421875
20,0.1500244140625
21,0.11273193359375
22,0.09381103515625
23,0.098876953125
24,0.09381103515625
25,0.10369873046875
26,0.098876953125
27,0.08843994140625
28,0.09381103515625
29,0.09381103515625
30,0.09381103515625
31,0.09381103515625
32,0.08270263671875
33,0.08843994140625
34,0.10369873046875
35,0.11273193359375
36,0.146728515625
37,0.16259765625
38,0.1904296875
39,0.5546875


==> sec/Data/angle_mean.csv <==
Timestep,Angle
2,0.379833984375
3,0.418994140625
4,0.4014892578125
5,0.33583984375
6,0.2870361328125
7,0.28944091796875
8,0.22218017578125
9,0.20816650390625
10,0.18822021484375
11,0.20782470703125
12,0.16270751953125
13,0.136785888671875
14,0.11876220703125
15,0.11627197265625
16,0.100543212890625
17,0.095489501953125
18,0.087689208984375
19,0.093609619140625
20,0.0875244140625
21,0.081121826171875
22,0.073785400390625
23,0.074200439453125
24,0.0733642578125
25,0.069622802734375
26,0.064849853515625
27,0.06383056640625
28,0.06270751953125
29,0.0626708984375
30,0.063665771484375
31,0.0643310546875
32,0.060821533203125
33,0.0619384765625
34,0.07152099609375
35,0.074688720703125
36,0.083294677734375
37,0.09979248046875
38,0.15107421875
39,0.5099365234375


==> sec/Data/angle_min.csv <==
Timestep,Angle
2,0.187744140625
3,0.267822265625
4,0.339599609375
5,0.221435546875
6,0.1851806640625
7,0.1251220703125
8,0.12890625
9,0.1082763671875
10,0.098876953125
11,0.098876953125
12,0.098876953125
13,0.08270263671875
14,0.0765380859375
15,0.08270263671875
16,0.0765380859375
17,0.0765380859375
18,0.0625
19,0.0625
20,0.05413818359375
21,0.05413818359375
22,0.05413818359375
23,0.05413818359375
24,0.044189453125
25,0.03125
26,0.044189453125
27,0.044189453125
28,0.044189453125
29,0.044189453125
30,0.05413818359375
31,0.05413818359375
32,0.044189453125
33,0.044189453125
34,0.0625
35,0.0625
36,0.0625
37,0.08270263671875
38,0.1326904296875
39,0.47314453125


==> sec/Data/ddim20fullweights_data.csv <==
Step,weight_1,weight_2,weight_3,weight_4,weight_5
1,0.5252525,0.68686867,1.1717172,0.44444445,0.5050505
2,0.74747473,1.1111112,0.5252525,0.42424244,0.64646465
3,0.94949496,0.7070707,0.54545456,1.030303,0.7676768
4,0.90909094,0.7070707,0.6666667,1.030303,0.7878788
5,0.94949496,0.6666667,0.8080808,0.989899,0.7878788
6,0.90909094,0.94949496,0.7676768,0.989899,0.9292929
7,0.969697,0.94949496,0.94949496,0.9292929,0.86868685
8,0.94949496,0.9292929,0.90909094,0.9292929,0.86868685
9,0.94949496,0.94949496,0.94949496,0.94949496,0.90909094
10,0.9292929,0.9292929,0.9292929,0.9292929,0.8888889
11,0.90909094,0.90909094,0.90909094,0.9292929,0.8888889
12,0.90909094,0.90909094,0.90909094,0.90909094,0.86868685
13,0.8888889,0.8888889,0.8888889,0.8888889,0.8888889
14,0.8888889,0.86868685,0.86868685,0.86868685,0.86868685
15,0.8888889,0.86868685,0.86868685,0.86868685,0.86868685
16,0.90909094,0.8888889,0.90909094,0.8888889,0.90909094
17,1.2727273,1.2323233,1.2525252,1.2323233,1.2525252
18,0.02020202,0.02020202,0.02020202,0.02020202,0.02020202


==> sec/Data/ddim20weights_data.csv <==
Step,weight_1,weight_2,weight_3,weight_4,weight_5
1,0.90909094,0.90909094,0.90909094,0.90909094,0.86868685
2,0.8888889,0.86868685,0.86868685,0.86868685,0.86868685
3,0.90909094,0.8888889,0.8888889,0.8888889,0.90909094
4,0.02020202,0.02020202,0.02020202,0.02020202,0.02020202


==> sec/Data/dpm20fullweights_data.csv <==
Step,weight_1,weight_2,weight_3,weight_4,weight_5
1,0.14141414,0.5858586,0.08080808,0.46464646,0.5050505
2,0.5858586,0.5252525,0.26262626,0.86868685,0.68686867
3,0.5252525,0.7070707,0.989899,0.74747473,0.6666667
4,0.8888889,0.8888889,0.989899,0.74747473,1.010101
5,1.050505,0.989899,0.989899,0.8484849,1.030303
6,0.90909094,0.969697,0.989899,0.989899,0.94949496
7,0.969697,1.010101,0.989899,0.989899,0.989899
8,0.94949496,0.94949496,0.9292929,0.90909094,0.94949496
9,1.010101,0.969697,1.010101,0.969697,0.989899
10,0.94949496,0.90909094,0.90909094,0.90909094,0.90909094
11,0.9292929,0.9292929,0.9292929,0.9292929,0.9292929
12,0.90909094,0.90909094,0.90909094,0.90909094,0.90909094
13,0.90909094,0.90909094,0.8888889,0.8888889,0.8888889
14,0.8888889,0.8888889,0.8888889,0.8888889,0.8888889
15,0.86868685,0.86868685,0.8484849,0.86868685,0.86868685
16,0.86868685,0.86868685,0.86868685,0.86868685,0.86868685
17,0.8888889,0.8888889,0.8888889,0.8888889,0.86868685
18,1.5757576,1.5555556,1.5555556,1.5757576,1.5353535


==> sec/Data/dpm20weights_data.csv <==
Step,weight_1,weight_2,weight_3,weight_4,weight_5
1,0.90909094,0.90909094,0.90909094,0.90909094,0.90909094
2,0.8888889,0.8888889,0.8888889,0.8888889,0.8888889
3,0.86868685,0.86868685,0.86868685,0.86868685,0.8484849
4,1.5555556,1.5555556,1.5555556,1.5555556,1.5555556


==> sec/Data/err.csv <==
id,tensor_value
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0.108
10,0.1267
11,0.2397
12,0.2712
13,0.3657
14,0.4033
15,0.5029
16,0.564
17,0.7026
18,0.7808
19,0.9111
20,1.0059
21,1.1523
22,1.2666
23,1.4434
24,1.5791
25,1.7734
26,1.9375
27,2.168
28,2.373
29,2.6309
30,2.8809
31,3.1738
32,3.4824
33,3.8516
34,4.2305
35,4.6562
36,5.1523
37,5.7539
38,6.7734
39,6.8281


==> sec/Data/error.csv <==
Timestep,Angle
0,0.0
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,0.0
7,0.0
8,0.0
9,0.0
10,0.0
11,0.0
12,0.0
13,0.142333984375
14,0.1551513671875
15,0.26806640625
16,0.27978515625
17,0.385009765625
18,0.4033203125
19,0.53857421875
20,0.56982421875
21,0.7529296875
22,0.85009765625
23,1.037109375
24,1.0146484375
25,1.1328125
26,1.1767578125
27,1.3369140625
28,1.400390625
29,1.6005859375
30,1.6923828125
31,1.8994140625
32,1.9931640625
33,2.201171875
34,2.322265625
35,2.5703125
36,2.76953125
37,3.140625
38,3.525390625
39,3.546875


==> sec/Data/error_summary.csv <==
Timestep,Max Error,Min Error,Average Error
0,0.0,0.0,0.0
1,0.0,0.0,0.0
2,0.0,0.0,0.0
3,0.0,0.0,0.0
4,0.0,0.0,0.0
5,0.0,0.0,0.0
6,0.0,0.0,0.0
7,0.0,0.0,0.0
8,0.0,0.0,0.0
9,0.0,0.0,0.0
10,0.0,0.0,0.0
11,0.0,0.0,0.0
12,0.0,0.0,0.0
13,0.356201171875,0.146728515625,0.2505035400390625
14,0.36328125,0.164794921875,0.260986328125
15,0.476806640625,0.270263671875,0.39532470703125
16,0.50146484375,0.287353515625,0.420196533203125
17,0.623046875,0.40478515625,0.54071044921875
18,0.6875,0.43603515625,0.5721435546875
19,0.83447265625,0.6484375,0.708251953125
20,0.873046875,0.65185546875,0.75018310546875
21,1.1943359375,0.82763671875,0.94024658203125
22,1.27734375,0.87890625,1.0050048828125
23,1.416015625,0.998046875,1.162109375
24,1.4765625,1.0595703125,1.243408203125
25,1.6142578125,1.1982421875,1.4141845703125
26,1.6904296875,1.2783203125,1.517578125
27,1.9287109375,1.4462890625,1.72802734375
28,2.14453125,1.546875,1.8653564453125
29,2.5,1.7392578125,2.10498046875
30,2.7421875,1.86328125,2.282470703125
31,3.078125,2.0703125,2.560546875
32,3.359375,2.224609375,2.79345703125
33,3.763671875,2.494140625,3.132080078125
34,4.15625,2.6953125,3.4267578125
35,4.72265625,3.015625,3.84423828125
36,5.3203125,3.310546875,4.259033203125
37,6.203125,3.8359375,4.87744140625
38,7.49609375,4.6171875,5.82568359375
39,7.5703125,4.6796875,5.88330078125


==> sec/Data/latent_wg_summary.csv <==
Timestep,Max,Min,Mean
1,1.191919191919192,0.6666666666666667,0.9454545454545457
2,0.9494949494949496,0.6666666666666667,0.8525252525252526
3,0.98989898989899,0.7676767676767677,0.8626262626262626
4,1.0505050505050506,0.8080808080808082,0.9171717171717173
5,1.0303030303030305,0.888888888888889,0.9616161616161616
6,1.0101010101010102,0.787878787878788,0.9414141414141414
7,1.0101010101010102,0.9292929292929294,0.981818181818182
8,1.0303030303030305,0.787878787878788,0.981818181818182
9,1.0707070707070707,0.98989898989899,1.0141414141414142
10,1.0505050505050506,0.6262626262626263,0.9737373737373737
11,1.0101010101010102,0.9696969696969697,0.9919191919191921
12,1.0101010101010102,0.9494949494949496,0.9919191919191919
13,1.0101010101010102,0.9696969696969697,0.995959595959596
14,1.0101010101010102,0.9696969696969697,0.9919191919191919
15,1.0101010101010102,0.98989898989899,0.9919191919191919
16,0.98989898989899,0.9696969696969697,0.9858585858585858
17,0.98989898989899,0.9696969696969697,0.9878787878787879
18,0.98989898989899,0.9696969696969697,0.9878787878787879
19,0.98989898989899,0.9696969696969697,0.9777777777777779
20,0.98989898989899,0.9696969696969697,0.9717171717171716
21,0.9696969696969697,0.9494949494949496,0.9676767676767678
22,0.9696969696969697,0.9696969696969697,0.9696969696969695
23,0.9696969696969697,0.9494949494949496,0.9656565656565658
24,0.9696969696969697,0.9494949494949496,0.9616161616161616
25,0.9696969696969697,0.9494949494949496,0.9535353535353538
26,0.9494949494949496,0.9494949494949496,0.9494949494949496
27,0.9494949494949496,0.9494949494949496,0.9494949494949496
28,0.9494949494949496,0.9292929292929294,0.9474747474747478
29,0.9494949494949496,0.9292929292929294,0.9393939393939394
30,0.9494949494949496,0.9292929292929294,0.9333333333333333
31,0.9292929292929294,0.9292929292929294,0.9292929292929293
32,0.9292929292929294,0.9292929292929294,0.9292929292929293
33,0.9494949494949496,0.9292929292929294,0.9313131313131313
34,0.9494949494949496,0.9494949494949496,0.9494949494949496
35,0.9696969696969697,0.9494949494949496,0.9575757575757576
36,1.0303030303030305,1.0101010101010102,1.0121212121212122
37,1.4141414141414144,1.3535353535353536,1.3757575757575757
38,0.06060606060606061,0.04040404040404041,0.04242424242424242


==> sec/Data/optional_psnr_data.csv <==
bias,psnr
0.0,36.64234790356756
0.0125,37.70971901252421
0.025,38.053393567974084
0.0375,37.44790219656998
0.05,36.29798173069945


==> sec/Data/psnr_summary.csv <==
Bias,Max PSNR,Min PSNR,Mean PSNR
-0.1,32.774203899469526,31.167974436182927,31.99483655351874
-0.08947368421052632,33.130759971065004,31.43678407547981,32.33619400876749
-0.07894736842105264,33.505146939365545,31.787207354696825,32.707850763744986
-0.06842105263157895,33.92170560833107,32.188636654032024,33.12595230743055
-0.05789473684210527,34.48152836024885,32.614489991425785,33.58784588895377
-0.04736842105263159,35.28074651705055,33.17782397785586,34.17002856192467
-0.0368421052631579,35.99082190807497,33.66191719168161,34.789230302712745
-0.026315789473684223,36.916897132789785,34.264442059293735,35.47747060764208
-0.015789473684210534,37.77955257281015,34.7896658482309,36.194477881508064
-0.005263157894736845,38.53962220872341,35.36833332394066,36.942973244469826
0.005263157894736831,39.48884205563721,35.92940444025404,37.82645781369982
0.01578947368421052,40.39166450974292,36.50235545470465,38.64740870699605
0.02631578947368421,40.80480564382167,36.75993232833446,39.10481119523537
0.0368421052631579,40.47121031188954,37.062712449272,39.09628524314369
0.04736842105263156,39.883205781632654,37.07087827642601,38.6566155266296
0.05789473684210525,39.061634598087174,36.667066242822955,37.81271339230888
0.06842105263157894,38.31959096269415,35.832395823471586,37.00695529717852
0.07894736842105263,37.234322085206415,35.057541867107595,36.1282249286441
0.08947368421052632,36.51909176255249,34.38111947514364,35.42313138314178
0.1,35.9360033957861,33.74635119554405,34.79265925298251


==> sec/Data/sd2_ddim_freeride.csv <==
%% LaTeX2e file `sd2_ddim_freeride.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/26.
%%
    x,y
    12,0.3117
    20,0.3541
    26,0.4009
    30,0.4183
    60,0.4316


==> sec/Data/sd2_ddim_freeride_pick.csv <==
%% LaTeX2e file `sd2_ddim_freeride_pick.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/26.
%%
    x,y
    6,21.09
    12,21.52
    20,21.59
    26,21.65
    30,21.69
    60,21.73


==> sec/Data/sd2_ddim_org.csv <==
%% LaTeX2e file `sd2_ddim_org.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/26.
%%
    x,y
    20,0.3185
    30,0.3578
    40,0.3967
    50,0.4209
    100,0.4266


==> sec/Data/sd2_ddim_org_pick.csv <==
%% LaTeX2e file `sd2_ddim_org_pick.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/26.
%%
    x,y
    10,20.08
    20,21.53
    30,21.60
    40,21.66
    50,21.69
    100,21.73


==> sec/Data/sd2_dpm_freeride.csv <==
%% LaTeX2e file `sd2_dpm_freeride.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/26.
%%
    x,y
    15,0.4210
    23,0.4275
    30,0.4373


==> sec/Data/sd2_dpm_freeride_pick.csv <==
%% LaTeX2e file `sd2_dpm_freeride_pick.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/26.
%%
    x,y
    15,21.67
    23,21.71
    30,21.74


==> sec/Data/sd2_dpm_org.csv <==
%% LaTeX2e file `sd2_dpm_org.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/26.
%%
    x,y
    20,0.4138
    30,0.4261
    40,0.4341


==> sec/Data/sd2_dpm_org_pick.csv <==
%% LaTeX2e file `sd2_dpm_org_pick.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/26.
%%
    x,y
    20,21.68
    30,21.73
    40,21.76


==> sec/Data/sd35_dpm_freeride.csv <==
    x,y
    8,0.4796
    16,0.9287
    24,1.0313
    32,1.1015
    40,1.0784

==> sec/Data/sd35_dpm_freeride_pick.csv <==
    x,y
    8,21.21
    16,21.95
    24,22.21
    32,22.28
    40,22.35

==> sec/Data/sd35_dpm_org.csv <==
    x,y
    12,0.4795
    24,0.9249
    36,1.0253
    48,1.0990
    60,1.0755

==> sec/Data/sd35_dpm_org_pick.csv <==
    x,y
    12,21.23
    24,21.93
    36,22.19
    48,22.26
    60,22.33

==> sec/Data/sd35_euler_freeride.csv <==
%% LaTeX2e file `sd35_euler_freeride.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/26.
%%
    x,y
    13,0.9089
    19,1.0040
    26,1.0497
    30,1.0623
    39,1.0691


==> sec/Data/sd35_euler_freeride_pick.csv <==
%% LaTeX2e file `sd35_euler_freeride_pick.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/26.
%%
    x,y
    13,22.23
    19,22.28
    26,22.49
    30,22.52
    39,22.52


==> sec/Data/sd35_euler_org.csv <==
%% LaTeX2e file `sd35_euler_org.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/26.
%%
    x,y
    20,0.9351
    30,1.0166
    40,1.0578
    50,1.0725
    60,1.0766


==> sec/Data/sd35_euler_org_pick.csv <==
%% LaTeX2e file `sd35_euler_org_pick.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/26.
%%
    x,y
    20,22.28
    30,22.43
    40,22.51
    50,22.53
    60,22.53


==> sec/Data/weights_data.csv <==
Step,weight_1,weight_2,weight_3,weight_4,weight_5
1,0.0,0.0,0.0,0.0,0.0
2,0.969697,0.68686867,0.90909094,0.6666667,1.1515151
3,0.68686867,0.7878788,1.0909091,0.7070707,0.6060606
4,0.8888889,0.72727275,0.90909094,0.82828283,0.8888889
5,0.8484849,0.8484849,0.7878788,0.94949496,0.989899
6,0.8888889,0.90909094,0.94949496,0.8080808,0.989899
7,0.94949496,0.9292929,0.969697,0.9292929,1.010101
8,0.94949496,0.94949496,0.9292929,0.94949496,0.82828283
9,0.94949496,0.90909094,0.90909094,0.94949496,0.94949496
10,0.9292929,0.9292929,0.86868685,0.9292929,0.86868685
11,0.90909094,0.9292929,0.8888889,0.9292929,0.9292929
12,0.90909094,0.90909094,0.8888889,0.90909094,0.90909094
13,0.90909094,0.90909094,0.8888889,0.8888889,0.90909094
14,0.8888889,0.8888889,0.8888889,0.8888889,0.8888889
15,0.8888889,0.86868685,0.86868685,0.86868685,0.8888889
16,0.8888889,0.8888889,0.86868685,0.86868685,0.86868685
17,0.90909094,0.90909094,0.8888889,0.90909094,0.90909094
18,1.2727273,1.2727273,1.2323233,1.2525252,1.2525252
19,0.02020202,0.02020202,0.02020202,0.02020202,0.02020202


==> sec/Figures/error_summary.csv <==
Timestep,Max Error,Min Error,Average Error
0,0.0,0.0,0.0
1,0.0,0.0,0.0
2,0.0,0.0,0.0
3,0.0,0.0,0.0
4,0.0,0.0,0.0
5,0.0,0.0,0.0
6,0.0,0.0,0.0
7,0.0,0.0,0.0
8,0.0,0.0,0.0
9,0.0,0.0,0.0
10,0.0,0.0,0.0
11,0.0,0.0,0.0
12,0.0,0.0,0.0
13,0.356201171875,0.146728515625,0.2518310546875
14,0.36328125,0.164794921875,0.2648193359375
15,0.492431640625,0.270263671875,0.4096435546875
16,0.50146484375,0.287353515625,0.433544921875
17,0.70556640625,0.40478515625,0.56669921875
18,0.7353515625,0.43603515625,0.60146484375
19,0.88818359375,0.6484375,0.739013671875
20,1.0712890625,0.65185546875,0.795458984375
21,1.361328125,0.82763671875,0.988623046875
22,1.611328125,0.87890625,1.07392578125
23,1.9423828125,0.998046875,1.25
24,2.25390625,1.0595703125,1.358984375
25,2.64453125,1.1982421875,1.5591796875
26,3.0078125,1.2783203125,1.6984375
27,3.439453125,1.4462890625,1.9359375
28,3.845703125,1.546875,2.10888671875
29,4.3203125,1.7392578125,2.3791015625
30,4.77734375,1.86328125,2.5953125
31,5.30859375,2.0703125,2.908984375
32,5.828125,2.224609375,3.181640625
33,6.4140625,2.494140625,3.5556640625
34,7.0,2.6953125,3.8921875
35,7.6640625,3.015625,4.344921875
36,8.359375,3.310546875,4.7986328125
37,9.21875,3.8359375,5.448828125
38,10.515625,4.6171875,6.45234375
39,10.5859375,4.6796875,6.5109375

